INTEGRAL/IBIS 17-yr hard X-ray all-sky survey

The International Gamma-Ray Astrophysics Laboratory (INTEGRAL), launched in 2002, continues its successful work in observing the sky at energies E>20 keV. The legacy of the mission already includes a large number of discovered or previously poorly studied hard X-ray sources. The growing INTEGRAL archive allows one to conduct an all-sky survey including a number of deep extragalactic fields and the deepest ever hard X-ray survey of the Galaxy. Taking advantage of the data gathered over 17 years with the IBIS coded-mask telescope of INTEGRAL, we conducted survey of hard X-ray sources, providing flux information from 17 to 290 keV. The catalog includes 929 objects, 890 of which exceed a detection threshold of 4.5 sigma and the rest are detected at 4.0-4.5 sigma and belong to known cataloged hard X-ray sources. Among the identified sources of known or suspected nature, 376 are associated with the Galaxy and Magellanic clouds, including 145 low-mass and 115 high-mass X-ray binaries, 79 cataclysmic variables, and 37 of other types; and 440 are extragalactic, including 429 active galactic nuclei (AGNs), 2 ultra-luminous sources, one supernova (AT2018cow) and 8 galaxy clusters. 113 sources remain unclassified. 46 objects are detected in the hard X-ray band for the first time. The LogN-LogS distribution of 356 non-blazar AGNs is measured down to a flux of 2E-12 erg/s/cm2 and can be described by a power law with a slope of 1.44 +/- 0.09 and normalization 8E-3/deg2 at 1E-11 erg/s/cm2. The LogN-LogS distribution of unclassified sources indicates that the majority of them are of extragalactic origin.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
